Reliability and Latency Analysis of Sliding Network Coding With Re-Transmission

Future networks are expected to support various ultra-reliable low-latency communications via wireless links. To avoid the loss of packets and keep the low latency, sliding network coding (SNC) is an emerging technology by generating redundant packets that are the linear combination of the original data packets from the current block and some previous blocks. However, how to take the advantage of re-transmission for SNC is still an open problem since higher reliability could be achieved at the expense of large latency caused by round-trip time (RTT). To deal with this issue, in this paper, we consider the idea of adjusting the transmission phase and the number of the redundant packets for SNC with re-transmission. Specifically, If RTT is large, most of the redundant packets are sent at the first transmission, otherwise, re-transmission will be used. We first derive a concise and tight lower bound of the block error probability of SNC without re-transmission. Then, based on the bound, the theoretical expressions of the proposed re-transmission schemes are derived regarding the block error probability, the average code length, and the average packet latency. Results show that the proposed SNC with re-transmission improves block error probability and keeps the low latency.

==> CS1.csv <==
epsilon,k_8_L_1_rate_2_3_L_L,k_8_L_1_rate_2_3_L_0,k_8_L_1_rate_2_3_LB,k_8_L_2_rate_2_3_L_L,k_8_L_2_rate_2_3_LB,k_12_L_1_rate_2_3_L_L,k_12_L_1_rate_2_3_L_0,k_12_L_1_rate_2_3_LB,k_12_L_2_rate_2_3_L_L,k_12_L_2_rate_2_3_LB,s_k_8_L_1_rate_2_3_LB,s_k_8_L_2_rate_2_3_LB,s_k_12_L_1_rate_2_3_LB,s_k_12_L_2_rate_2_3_LB
0.1,0.00032127,0.0043,0.00017,0.00002493,0.000011647,0.00002493,0.0012,0.000013152,0.000000568,0.00000027,0.00018333,0.00000795,0.000011818,0.000000202
0.1222,0.0014,0.0103,0.00075775,0.00020122,0.000095241,0.00020122,0.0038,0.00010778,0.000011389,0.00000547,0.000685,0.000073571,0.00011778,0.00000443
0.1444,0.0045,0.0205,0.0025,0.001,0.000499,0.001,0.0096,0.00056597,0.00011857,0.000057697,0.0028,0.00036333,0.00064,0.000048571
0.1667,0.0118,0.0364,0.0065,0.0039,0.0019,0.0039,0.0206,0.0022,0.00077045,0.00038071,0.0065,0.0013,0.0021,0.0003
0.1889,0.0257,0.0587,0.0146,0.0114,0.0057,0.0114,0.0389,0.0065,0.0035,0.0018,0.0144,0.0047,0.0066,0.0016
0.2111,0.0494,0.0882,0.0286,0.0278,0.0141,0.0278,0.0661,0.0161,0.012,0.0062,0.0298,0.0117,0.0163,0.0048
0.2333,0.0853,0.1252,0.0505,0.0579,0.03,0.0579,0.1037,0.0343,0.0329,0.0173,0.0501,0.0243,0.0336,0.0146
0.2556,0.1351,0.1693,0.0819,0.1062,0.0564,0.1062,0.1521,0.0646,0.0745,0.0402,0.081,0.0494,0.0627,0.0338
0.2778,0.1988,0.22,0.1236,0.175,0.0956,0.175,0.2107,0.1097,0.1442,0.0802,0.1247,0.0825,0.1095,0.0673
0.3,0.275,0.2763,0.1757,0.2635,0.1485,0.2635,0.2783,0.1705,0.2441,0.1405,0.1741,0.1305,0.1701,0.1197


==> CS1D.csv <==
epsilon,d_k_8_1_L_0_rate_2_3,d_k_8_2_L_0_rate_2_3,d_k_8_3_L_0_rate_2_3,d_k_8_1_L_1_rate_2_3,d_k_8_1_L_2_rate_2_3,d_d_k_8_1_L_0_rate_2_3,d_d_k_8_2_L_0_rate_2_3,d_d_k_8_3_L_0_rate_2_3
0.1,0.748,1.5514,2.3497,0.7725,0.7732,0.75,1.55,2.35
0.1222,0.9143,1.8972,2.8724,0.9734,0.9747,0.9167,1.8944,2.8722
0.1444,1.0862,2.2387,3.4038,1.1912,1.2087,1.0833,2.2389,3.3944
0.1667,1.249,2.5902,3.9147,1.4408,1.4754,1.25,2.5833,3.9167
0.1889,1.4066,2.9369,4.4442,1.7172,1.7934,1.4167,2.9278,4.4389
0.2111,1.5835,3.2672,4.9523,2.0538,2.2111,1.5833,3.2722,4.9611
0.2333,1.759,3.6138,5.4779,2.4232,2.6956,1.75,3.6167,5.4833
0.2556,1.9217,3.9705,6.0124,2.8796,3.2984,1.9167,3.9611,6.0056
0.2778,2.0879,4.3,6.5213,3.3169,3.9908,2.0833,4.3056,6.5278
0.3,2.246,4.657,7.0615,3.8085,4.8433,2.25,4.65,7.05


==> CS2.csv <==
epsilon,re_k_8_m1_fail,re_k_8_m1_L_0,re_k_8_m1_L_1,re_k_8_m2_fail,re_k_8_m2_L_0,re_k_8_m2_L_1,re_k_8_m3_fail,re_k_8_m3_L_0,re_k_8_m3_L_1,re_k_8_L_0_rate_2_3_L_0,re_k_8_L_0_rate_2_3_L_L,re_k_8_L_0_rate_2_3_LB,re_k_8_L_1_rate_2_3_L_0,re_k_8_L_1_rate_2_3_L_L,re_k_8_L_1_rate_2_3_LB
0.15,0.1667,0.1665,0.0506,0.0015,0.0018,0.000006,0.0128,0.0126,0.00054,0.0239,0.0239,0.0239,0.0239,0.0059,0.0032
0.1667,0.2018,0.201,0.0695,0.0027,0.0026,0.0000202,0.0199,0.0201,0.0015,0.0364,0.0364,0.0364,0.0364,0.0118,0.0065
0.1833,0.2393,0.2396,0.0937,0.0045,0.0044,0.000051,0.0296,0.0291,0.0026,0.0525,0.0525,0.0525,0.0525,0.0214,0.0121
0.2,0.2786,0.2766,0.1226,0.0253,0.0263,0.0014,0.042,0.0416,0.0047,0.0726,0.0726,0.0726,0.0726,0.0362,0.0207
0.2167,0.3193,0.3184,0.1532,0.0353,0.0346,0.0027,0.0576,0.0587,0.008,0.0968,0.0968,0.0968,0.0968,0.0571,0.0333
0.2333,0.361,0.3622,0.1919,0.0478,0.0481,0.0047,0.0765,0.0761,0.0137,0.1252,0.1252,0.1252,0.1252,0.0853,0.0505
0.25,0.4033,0.4041,0.2345,0.0632,0.0619,0.0078,0.0989,0.0993,0.0228,0.1576,0.1576,0.1576,0.1576,0.1213,0.0731
0.2667,0.4457,0.4449,0.278,0.0815,0.0811,0.0129,0.1249,0.1261,0.034,0.1939,0.1939,0.1939,0.1939,0.1653,0.1014
0.2833,0.488,0.4892,0.325,0.2318,0.2306,0.0867,0.1544,0.1541,0.0495,0.2336,0.2336,0.2336,0.2336,0.2168,0.1357
0.3,0.5297,0.53,0.3743,0.2693,0.2708,0.1133,0.1874,0.1866,0.0687,0.2763,0.2763,0.2763,0.2763,0.275,0.1757


==> CS2D.csv <==
epsilon,d_re_k_8_m1_ave,d_re_k_8_m1_L_0,d_re_k_8_m1_L_1,d_re_k_8_m1_ave_8,d_re_k_8_m1_L_0_8,d_re_k_8_m1_L_1_8,d_re_k_8_m2_ave,d_re_k_8_m2_L_0,d_re_k_8_m2_L_1,d_re_k_8_m2_ave_8,d_re_k_8_m2_L_0_8,d_re_k_8_m2_L_1_8,d_re_k_8_m3_ave,d_re_k_8_m3_L_0,d_re_k_8_m3_L_1,d_re_k_8_m3_ave_8,d_re_k_8_m3_L_0_8,d_re_k_8_m3_L_1_8,d_re_k_8_L_0,d_re_k_8_2_L_0,d_re_k_8_L_1
0.15,0.9852,0.9825,1.4427,2.0325,2.0462,2.7904,1.4325,1.433,1.4392,2.4825,2.4727,2.4929,1.0381,1.0379,1.0965,1.2269,1.2231,1.2989,1.1206,2.3173,1.255
0.1667,1.111,1.1111,1.7119,2.2778,2.279,3.2527,1.6111,1.6123,1.6247,2.7778,2.7679,2.7989,1.1729,1.1689,1.2638,1.4351,1.4317,1.5469,1.2456,2.5756,1.4279
0.1833,1.2423,1.2436,2.0092,2.5269,2.5154,3.7481,1.7936,1.7939,1.817,3.0769,3.071,3.1155,1.3138,1.316,1.4481,1.6635,1.6631,1.8325,1.3707,2.8495,1.6569
0.2,1.3828,1.38,2.3286,2.78,2.7771,4.2603,1.78,1.7839,1.9059,3.18,3.1771,3.365,1.4611,1.4642,1.6747,1.9122,1.9141,2.178,1.5044,3.1018,1.8928
0.2167,1.5208,1.5203,2.672,3.0369,3.0237,4.819,1.9536,1.9608,2.1289,3.4703,3.4685,3.7315,1.6151,1.615,1.9357,2.1807,2.1823,2.5761,1.6206,3.3591,2.1353
0.2333,1.6654,1.6644,3.0227,3.2978,3.2852,5.4291,2.1311,2.1325,2.3877,3.7644,3.7546,4.1331,1.7759,1.7771,2.1981,2.4683,2.4703,3.0012,1.7484,3.6104,2.4475
0.25,1.8143,1.8125,3.4061,3.5625,3.565,6.1022,2.3125,2.3286,2.646,4.0625,4.0533,4.5805,1.9437,1.9435,2.4977,2.7739,2.7687,3.4883,1.873,3.8711,2.729
0.2667,1.9635,1.9644,3.8386,3.8311,3.838,6.7423,2.4978,2.5063,2.9791,4.3644,4.3779,5.0719,2.1184,2.1119,2.8266,3.0962,3.097,4.0972,1.9971,4.1433,3.0672
0.2833,2.1297,2.1203,4.275,4.1036,4.1025,7.4669,2.4036,2.4054,3.6155,4.3869,4.3863,6.2441,2.3,2.2959,3.2264,3.4336,3.428,4.6945,2.1299,4.392,3.4136
0.3,2.279,2.28,4.7459,4.38,4.3824,8.201,2.58,2.5793,4.0235,4.68,4.6938,6.8643,2.4884,2.4963,3.633,3.7846,3.7773,5.3849,2.2551,4.6532,3.7851

